Concise Explanations of Neural Networks using Adversarial Training

We show new connections between adversarial learning and explainability for deep neural networks (DNNs). One form of explanation of the output of a neural network model in terms of its input features, is a vector of feature-attributions. Two desirable characteristics of an attribution-based explanation are: (1) $\textit{sparseness}$: the attributions of irrelevant or weakly relevant features should be negligible, thus resulting in $\textit{concise}$ explanations in terms of the significant features, and (2) $\textit{stability}$: it should not vary significantly within a small local neighborhood of the input. Our first contribution is a theoretical exploration of how these two properties (when using attributions based on Integrated Gradients, or IG) are related to adversarial training, for a class of 1-layer networks (which includes logistic regression models for binary and multi-class classification); for these networks we show that (a) adversarial training using an $\ell_\infty$-bounded adversary produces models with sparse attribution vectors, and (b) natural model-training while encouraging stable explanations (via an extra term in the loss function), is equivalent to adversarial training. Our second contribution is an empirical verification of phenomenon (a), which we show, somewhat surprisingly, occurs $\textit{not only}$ $\textit{in 1-layer networks}$, $\textit{but also DNNs}$ $\textit{trained on }$ $\textit{standard image datasets}$, and extends beyond IG-based attributions, to those based on DeepSHAP: adversarial training with $\ell_\infty$-bounded perturbations yields significantly sparser attribution vectors, with little degradation in performance on natural test data, compared to natural training. Moreover, the sparseness of the attribution vectors is significantly better than that achievable via $\ell_1$-regularized natural training.

==> images/demo-figures-shap/Fashion-MNIST/1/adv_log.txt <==
Image ID: 1, Image Label : Pullover
prediction: Pullover, confidence: 0.8779840469360352
The entropy for SHAP is: 0.8296
The A1P for SHAP is: 0.5268
The Gini for SHAP is: 0.7435


==> images/demo-figures-shap/Fashion-MNIST/1/l1_log.txt <==
Image ID: 1, Image Label : Pullover
prediction: Pullover, confidence: 0.9946717619895935
The entropy for SHAP is: 0.8755
The A1P for SHAP is: 0.6084
The Gini for SHAP is: 0.6676


==> images/demo-figures-shap/Fashion-MNIST/1/nat_log.txt <==
Image ID: 1, Image Label : Pullover
prediction: Pullover, confidence: 0.9948399662971497
The entropy for SHAP is: 0.8715
The A1P for SHAP is: 0.5893
The Gini for SHAP is: 0.6749


==> images/demo-figures-shap/Fashion-MNIST/3/adv_log.txt <==
Image ID: 3, Image Label : Trouser
prediction: Trouser, confidence: 0.9999997615814209
The entropy for SHAP is: 0.7032
The A1P for SHAP is: 0.2411
The Gini for SHAP is: 0.8953


==> images/demo-figures-shap/Fashion-MNIST/3/l1_log.txt <==
Image ID: 3, Image Label : Trouser
prediction: Trouser, confidence: 0.9997610449790955
The entropy for SHAP is: 0.7436
The A1P for SHAP is: 0.2793
The Gini for SHAP is: 0.8628


==> images/demo-figures-shap/Fashion-MNIST/3/nat_log.txt <==
Image ID: 3, Image Label : Trouser
prediction: Trouser, confidence: 1.0
The entropy for SHAP is: 0.7709
The A1P for SHAP is: 0.2959
The Gini for SHAP is: 0.8322


==> images/demo-figures-shap/Fashion-MNIST/31/adv_log.txt <==
Image ID: 31, Image Label : Bag
prediction: Bag, confidence: 0.9999990463256836
The entropy for SHAP is: 0.7382
The A1P for SHAP is: 0.2602
The Gini for SHAP is: 0.8683


==> images/demo-figures-shap/Fashion-MNIST/31/l1_log.txt <==
Image ID: 31, Image Label : Bag
prediction: Bag, confidence: 0.9573578834533691
The entropy for SHAP is: 0.7685
The A1P for SHAP is: 0.2985
The Gini for SHAP is: 0.8374


==> images/demo-figures-shap/Fashion-MNIST/31/nat_log.txt <==
Image ID: 31, Image Label : Bag
prediction: Bag, confidence: 0.9999991655349731
The entropy for SHAP is: 0.7714
The A1P for SHAP is: 0.3087
The Gini for SHAP is: 0.8343


==> images/demo-figures-shap/Fashion-MNIST/83/adv_log.txt <==
Image ID: 83, Image Label : Ankle boot
prediction: Ankle boot, confidence: 0.995458722114563
The entropy for SHAP is: 0.8054
The A1P for SHAP is: 0.3941
The Gini for SHAP is: 0.7920


==> images/demo-figures-shap/Fashion-MNIST/83/l1_log.txt <==
Image ID: 83, Image Label : Ankle boot
prediction: Ankle boot, confidence: 0.9998736381530762
The entropy for SHAP is: 0.8260
The A1P for SHAP is: 0.4196
The Gini for SHAP is: 0.7575


==> images/demo-figures-shap/Fashion-MNIST/83/nat_log.txt <==
Image ID: 83, Image Label : Ankle boot
prediction: Ankle boot, confidence: 1.0
The entropy for SHAP is: 0.8201
The A1P for SHAP is: 0.4222
The Gini for SHAP is: 0.7701


==> images/demo-figures-shap/MNIST/10/adv_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 1.0
The entropy for SHAP is: 0.5819
The A1P for SHAP is: 0.0893
The Gini for SHAP is: 0.9528


==> images/demo-figures-shap/MNIST/10/l1_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 0.998985230922699
The entropy for SHAP is: 0.6960
The A1P for SHAP is: 0.1952
The Gini for SHAP is: 0.9000


==> images/demo-figures-shap/MNIST/10/nat_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 1.0
The entropy for SHAP is: 0.6987
The A1P for SHAP is: 0.1926
The Gini for SHAP is: 0.8982


==> images/demo-figures-shap/MNIST/17/adv_log.txt <==
Image ID: 17, Image Label : 7
prediction: 7, confidence: 0.9999649524688721
The entropy for SHAP is: 0.5231
The A1P for SHAP is: 0.0625
The Gini for SHAP is: 0.9685


==> images/demo-figures-shap/MNIST/17/l1_log.txt <==
Image ID: 17, Image Label : 7
prediction: 7, confidence: 0.9999827146530151
The entropy for SHAP is: 0.6693
The A1P for SHAP is: 0.1556
The Gini for SHAP is: 0.9156


==> images/demo-figures-shap/MNIST/17/nat_log.txt <==
Image ID: 17, Image Label : 7
prediction: 7, confidence: 1.0
The entropy for SHAP is: 0.6701
The A1P for SHAP is: 0.1582
The Gini for SHAP is: 0.9156


==> images/demo-figures-shap/MNIST/44/adv_log.txt <==
Image ID: 44, Image Label : 3
prediction: 3, confidence: 0.9991975426673889
The entropy for SHAP is: 0.4721
The A1P for SHAP is: 0.0421
The Gini for SHAP is: 0.9773


==> images/demo-figures-shap/MNIST/44/l1_log.txt <==
Image ID: 44, Image Label : 3
prediction: 3, confidence: 0.9905562996864319
The entropy for SHAP is: 0.6054
The A1P for SHAP is: 0.1224
The Gini for SHAP is: 0.9452


==> images/demo-figures-shap/MNIST/44/nat_log.txt <==
Image ID: 44, Image Label : 3
prediction: 3, confidence: 1.0
The entropy for SHAP is: 0.6270
The A1P for SHAP is: 0.1212
The Gini for SHAP is: 0.9373


==> images/demo-figures-shap/MNIST/59/adv_log.txt <==
Image ID: 59, Image Label : 5
prediction: 5, confidence: 0.9998459815979004
The entropy for SHAP is: 0.4318
The A1P for SHAP is: 0.0306
The Gini for SHAP is: 0.9825


==> images/demo-figures-shap/MNIST/59/l1_log.txt <==
Image ID: 59, Image Label : 5
prediction: 5, confidence: 0.9417733550071716
The entropy for SHAP is: 0.6014
The A1P for SHAP is: 0.1110
The Gini for SHAP is: 0.9473


==> images/demo-figures-shap/MNIST/59/nat_log.txt <==
Image ID: 59, Image Label : 5
prediction: 5, confidence: 0.9999990463256836
The entropy for SHAP is: 0.6008
The A1P for SHAP is: 0.1110
The Gini for SHAP is: 0.9476


==> images/demo-figures/CIFAR-10/10/adv_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 0.9541330337524414
The entropy for IG is: 0.8881
The A1P for IG is: 0.6315
The Gini for IG is: 0.6914


==> images/demo-figures/CIFAR-10/10/l1_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 0.9999997615814209
The entropy for IG is: 0.9140
The A1P for IG is: 0.7103
The Gini for IG is: 0.6175


==> images/demo-figures/CIFAR-10/10/nat_log.txt <==
Image ID: 10, Image Label : 0
prediction: 0, confidence: 1.0
The entropy for IG is: 0.9273
The A1P for IG is: 0.8066
The Gini for IG is: 0.5736


==> images/demo-figures/CIFAR-10/54/adv_log.txt <==
Image ID: 54, Image Label : 8
prediction: 8, confidence: 0.9999899864196777
The entropy for SHAP is: 0.8906
The A1P for SHAP is: 0.5895
The Gini for SHAP is: 0.6778


==> images/demo-figures/CIFAR-10/54/l1_log.txt <==
Image ID: 54, Image Label : 8
prediction: 8, confidence: 0.9999998807907104
The entropy for SHAP is: 0.9260
The A1P for SHAP is: 0.8014
The Gini for SHAP is: 0.5844


==> images/demo-figures/CIFAR-10/54/nat_log.txt <==
Image ID: 54, Image Label : 8
prediction: 8, confidence: 0.9999995231628418
The entropy for IG is: 0.9347
The A1P for IG is: 0.8659
The Gini for IG is: 0.5505


==> images/demo-figures/CIFAR-10/6/adv_log.txt <==
Image ID: 6, Image Label : 1
prediction: 1, confidence: 0.9971838593482971
The entropy for SHAP is: 0.8721
The A1P for SHAP is: 0.5570
The Gini for SHAP is: 0.7309


==> images/demo-figures/CIFAR-10/6/l1_log.txt <==
Image ID: 6, Image Label : 1
prediction: 1, confidence: 0.9997184872627258
The entropy for SHAP is: 0.9010
The A1P for SHAP is: 0.6979
The Gini for SHAP is: 0.6556


==> images/demo-figures/CIFAR-10/6/nat_log.txt <==
Image ID: 6, Image Label : 1
prediction: 1, confidence: 0.9997922778129578
The entropy for IG is: 0.9074
The A1P for IG is: 0.7021
The Gini for IG is: 0.6395


==> images/demo-figures/CIFAR-10/67/adv_log.txt <==
Image ID: 67, Image Label : 2
prediction: 2, confidence: 0.9999948740005493
The entropy for IG is: 0.8767
The A1P for IG is: 0.5492
The Gini for IG is: 0.7084


==> images/demo-figures/CIFAR-10/67/l1_log.txt <==
Image ID: 67, Image Label : 2
prediction: 2, confidence: 0.9955537915229797
The entropy for IG is: 0.9143
The A1P for IG is: 0.7969
The Gini for IG is: 0.6198


==> images/demo-figures/CIFAR-10/67/nat_log.txt <==
Image ID: 67, Image Label : 2
prediction: 2, confidence: 0.9999996423721313
The entropy for IG is: 0.9150
The A1P for IG is: 0.7507
The Gini for IG is: 0.6150


==> images/demo-figures/Flower/1/log.txt <==
Image ID: 1, Image Label : Cowslip
Natural Training
prediction: Cowslip, confidence: 0.9999924898147583
The entropy for IG is: 0.8872060838246569
The A1P for IG is: 0.28387451171875
The Gini for IG is: 0.7387313086145975
Adversarial Training
prediction: Cowslip, confidence: 1.0
The entropy for IG is: 0.8435694172757603
The A1P for IG is: 0.17277018229166666
The Gini for IG is: 0.837215608496604
L1 Norm Regularization
prediction: Cowslip, confidence: 1.0
The entropy for IG is: 0.8739687399003809
The A1P for IG is: 0.2713826497395833
The Gini for IG is: 0.777802923639217


==> images/demo-figures/Flower/11/log.txt <==
Image ID: 11, Image Label : Cowslip
Natural Training
prediction: Cowslip, confidence: 0.9999970197677612
The entropy for IG is: 0.8872873909289569
The A1P for IG is: 0.3222452799479167
The Gini for IG is: 0.7572257717434551
Adversarial Training
prediction: Cowslip, confidence: 0.999981164932251
The entropy for IG is: 0.8639887121838745
The A1P for IG is: 0.301025390625
The Gini for IG is: 0.8202103167717661
L1 Norm Regularization
prediction: Cowslip, confidence: 1.0
The entropy for IG is: 0.8809411992897526
The A1P for IG is: 0.30780029296875
The Gini for IG is: 0.7762319536980143


==> images/demo-figures/Flower/15/log.txt <==
Image ID: 15, Image Label : Cowslip
Natural Training
prediction: Cowslip, confidence: 1.0
The entropy for IG is: 0.9114687064045399
The A1P for IG is: 0.436279296875
The Gini for IG is: 0.6911251217920563
Adversarial Training
prediction: Cowslip, confidence: 0.9999994039535522
The entropy for IG is: 0.8921652874989789
The A1P for IG is: 0.3220621744791667
The Gini for IG is: 0.7545112089179028
L1 Norm Regularization
prediction: Cowslip, confidence: 1.0
The entropy for IG is: 0.9083084113776886
The A1P for IG is: 0.42724609375
The Gini for IG is: 0.706039084057243


==> images/demo-figures/Flower/4/log.txt <==
Image ID: 4, Image Label : Fritillary
Natural Training
prediction: Fritillary, confidence: 0.9999997615814209
The entropy for IG is: 0.9232207169630755
The A1P for IG is: 0.4612019856770833
The Gini for IG is: 0.6604107274537643
Adversarial Training
prediction: Fritillary, confidence: 1.0
The entropy for IG is: 0.9022229145039541
The A1P for IG is: 0.3968098958333333
The Gini for IG is: 0.7300570706621394
L1 Norm Regularization
prediction: Fritillary, confidence: 0.9999963045120239
The entropy for IG is: 0.9047533222461364
The A1P for IG is: 0.3386433919270833
The Gini for IG is: 0.712193709413405


==> images/demo-figures/Flower/7/log.txt <==
Image ID: 7, Image Label : Daffodil
Natural Training
prediction: Daffodil, confidence: 0.9999651908874512
The entropy for IG is: 0.8926684910760797
The A1P for IG is: 0.2771809895833333
The Gini for IG is: 0.7474888756322984
Adversarial Training
prediction: Daffodil, confidence: 0.9992780089378357
The entropy for IG is: 0.8684052505268915
The A1P for IG is: 0.27166748046875
The Gini for IG is: 0.8118448000236926
L1 Norm Regularization
prediction: Daffodil, confidence: 0.9941415190696716
The entropy for IG is: 0.9004085566238532
The A1P for IG is: 0.4449869791666667
The Gini for IG is: 0.7333019738054983

